RTAMT -- Runtime Robustness Monitors with Application to CPS and Robotics

In this paper, we present Real-Time Analog Monitoring Tool (RTAMT), a tool for quantitative monitoring of Signal Temporal Logic (STL) specifications. The library implements a flexible architecture that supports: (1) various environments connected by an Application Programming Interface (API) in Python, (2) various flavors of temporal logic specification and robustness notion such as STL, including an interface-aware variant that distinguishes between input and output variables, and (3) discrete-time and dense-time interpretation of STL with generation of online and offline monitors. We specifically focus on robotics and Cyber-Physical Systems (CPSs) applications, showing how to integrate RTAMT with (1) the Robot Operating System (ROS) and (2) MATLAB/Simulink environments. We evaluate the tool by demonstrating several use scenarios involving service robotic and avionic applications.

==> reviews/memo.txt <==
I think you should unify the presentation of the logic and present a single syntax for STL over discrete and STL over continuous time. To do this, I would introduce first two kind of signals - discrete-time signals and continuous-time signals.
DT signal: w : N -> R^n
CT signal: w : R_+ -> R^n
CT signal as defined above is "ideal" and unrestricted,  i.e. at any point in time it can have an arbitrary value in R^n
CT signal as defined above is "ideal" and unrestricted,  i.e. at any point in time it can have an arbitrary value in R^n

this is where we can start talking about interpolations
For instance constant interpolation can be represented as a finite sequence of timestamp-value pairs
(t_0, v_o)(t_1, v_1)...
with the interpretation that for all
t in [t_i, t_i+1), w(t) = v_i
Then you can have a single definition of STL and it is just matter of whether you interpret the semantics over DT or CT signals.

==> reviews/memo2.txt <==
You present here the signal as the sequence of (time, value) pairs. This is how we represent a signal in reality.
However, STL is interpreted over dense-time signals that are defined everywhere, including in between the times of two consecutive timestamps.
That is the "job" of interpolation - to give the rules what is the value of the signal everywhere, in between two sampled points.
However, now, you define the semantics of STL wrt to the \signalDisctrete object, which is the sequence of (time, value) pairs, and not the "ideal" signal defined everywhere.
I would propose the following
That we have an "ideal" signal w as the function R_+ -> R^n
Its finite representation s as the sequence (t1,v11,...,v1n)...(tm,vm1,...,vmn) and an interpolation function I, such that w = I(s)
We than define STL over w but the relation to s remains clear (via the interpolation function I)
Actually we have several levels of signal representation
"logical" signal w_l : N -> R^n
"dense-time" signal w_d:R -> R^n
and a sequence represenation s
the interpolation funtion_d = I(s)
and a mapping m that maps s to a logical signal w_l = m(s)


Discrete-time signal (perfect object) wd : N -> R^n
Dense-time signal (perfect object) wc : R_+ -> R^n
STL interpreted over wd and wc For wd, the time is "logical"
1, 2, 3, ...
Signal representation: s - sequence of (timestamp, value) pairs
s = (t1, v1),...,(tn,vn)
Interpolation function that maps t \in R_+ to values
wc = I(s)
time index mapping function M
wd = M(s)
if s = (t0, v1), ... (tn, vn)
M(s) = wd
where wd(i) = vi
